Weak-coupling selection and finite-torus entropy in the triangular Ising antiferromagnet

An antiferromagnetic second-neighbor interaction favors stripe order in the triangular-lattice Ising antiferromagnet, but uniform stripes cannot close when both primitive periods are odd. At each fixed odd size $L\geq5$, we minimize this interaction over the ground states of the zero-field nearest-neighbor model on an $L\times L$ torus. We prove a minimum total interface length of $4L$ and classify all $L^2(L^2-1)/2$ selected states. Under the uniform measure on these states, the area fractions of the three stripe orientations approach a uniform distribution over all nonnegative triples summing to one. Thus selection reduces an exponential degeneracy to polynomial growth, while the whole-sample orientation fractions remain broadly distributed. We also derive explicit two-sided entropy-density bounds for periodic spin ground states and honeycomb dimer coverings on $M\times N$ tori, where $M$ and $N$ are the periods along the two primitive lattice directions. For all $M,N\geq3$, the errors relative to the bulk residual entropy are bounded by explicit constants times $\min(M,N)^{-2}$, without an aspect-ratio restriction. These bounds give finite-size accuracy guarantees and control the exponentially small fraction of unperturbed ground states that survive the selection.

==> entropy_rho1.dat <==
m s error bound
3 0.41529662425370758954642556686932022248445282464054065492386272145 0.092230677034257075452789056145513828412210983859953638792994251091 0.55918613212249095553284410267717011237058543962553066882168674648
4 0.23360435114271051911986438136399262514750471386030411839467278082 0.089461596076739994973772129359813768924737126920282897736195689544 0.3145421993189011624872248077559081882084543097893610012121987949
5 0.32787951709035585854148495390148594047568023017305427112820630611 0.0048135698709053444478484431776795464034383893924672549973378357536 0.20130700756409674399182387696378124045341075826519104077580722873
6 0.34673166153240711673356009053386663507820544859590706347962552182 0.023665714312956602639923579810060241005963607815320047348757051461 0.13979653303062273888321102566929252809264635990638266720542168662
7 0.30161204433960994569533620766353389794524566202135488634730367709 0.021453902879840568398300303060272496126996178759232129783564793274 0.10270765692045752244480810049172512268031161135979134733459552486
8 0.32226073417274671266040667644121274948550238095675296904497322595 0.00080521304670380143322983428259364458673945982383404708589524441435 0.078635549829725290621806201938977047052113577447340250303049698724
9 0.33367556544920950819484246949230534629647531464405248346113740319 0.010609618229758994101205958768498952224233473863465467330268932827 0.062131792458054550614760455853018901374509493291725629869076305165
10 0.31435418733746423090281603454868056018384947872705898036218012438 0.0087117598819862831908204761751258338883923620535280357686883459793 0.050326751891024185997955969240945310113352689566297760193951807183
11 0.32186352204300622556129776109484439997370586253289054808839410718 0.00120242517644428853233874962896199409853597824769646804247436318 0.041592356934730732229715677058632487696985693856444429912356865441
12 0.32905654424880351363183158051430230164231696616452810701722988263 0.0059905970293529995381950697904959075700751253839410908863614122682 0.034949133257655684720802756417323132023161589976595666801355421655
13 0.3184945934350766749943762258750864850966403667771878412849771568 0.0045713537843738390992602848487199089756014740033991748458913135606 0.029779143130783542010624833870381840303758987909051929108847223185
14 0.32202255741350717558550949653698946483081286332790357922130384986 0.0010433898059433385081270141868169292414289774526834369095646205059 0.025676914230114380611202025122931280670077902839947836833648881216
15 0.32690733198783576867799193709621075220173595768473239353150108422 0.0038413847683852545843554263724043581294941169041453774006326138573 0.022367445284899638221313764107086804494823417585021226752867469859
16 0.32028785572181390806865265906126523096109071146283226303274272729 0.0027780914976366060249838516625411631111511293177547530981257430663 0.019658887457431322655451550484744261763028394361835062575762424681
17 0.32221862029588409180620638338804792780902915168969334771747683439 0.00084732692356642228743012733575846626321268909089366841339163596808 0.017414101000354389618669885550500107305658370092144553700329345046
18 0.32573651141285386736408427142494491544476597866364441209199698551 0.0026705641934033532704477607011385213725241378830573959611285151525 0.015532948114513637653690113963254725343627373322931407467269076291
19 0.32121132309585167459798576460774122286446524127004913995475288291 0.0018546241235988394956507461160651712077765995105378761761155874474 0.013940928501668749583921321119375432164363625918642038834889697281
20 0.32238050426322847143879159079707922447506750304409434969005242638 0.00068544295622204265484491992672716959717433773649266644081604397862 0.012581687972756046499488992310236327528338172391574440048487951796
21 0.32502933386973579341625711227518665878454608561629859242264717982 0.0019633866502852793226206015513802647123042448357115762917787094583 0.01141196188005083582720090005463612474225684570664348303717728054
22 0.32174479499992619919105876707901097939315144874570380378234302165 0.0013211522195243149025777436447954146790903920348832123485254487077 0.01039808923368268305742891926465812192424642346411110747808921636
23 0.32250567868639195546217842735105801549559745510837390129650238694 0.00056026853305855863145808337274837857664438567221311483436608341602 0.0095135636845036268427137938073620624032802815815307675224861639288
24 0.32456984339138272460279289111428155562653625659642997021655312155 0.0015038961719322105091563803904751615542944158158429540856846511899 0.0087372833144139211802006891043307830057903974941489167003388554138
25 0.32207918239135269442525474991455471564679097354282470224158504522 0.0009867648280978196683817608092516784254508672377623138892834251423 0.0080522803025638697596729550785512496181364303306076416310322891493
26 0.3226017794944267074818647135107180164902458345062092656552979598 0.00046416772502380661177179721308837758199600627437775047557051055846 0.0074447857826958855026562084675954600759397469772629822772118057964
27 0.32425458299794302595917849193998818453789107934459139559303017021 0.0011886357784925118655419812161817904656492385640043794621616998519 0.0069035324953393945127511617614465445971677214768584033187862561294
28 0.32230193119448827380192373372701811121852364224303060585539128684 0.0007640160249622402917127769967882828537181985375564102754771835178 0.006419228557528595152800506280732820167519475709986959208412220304
29 0.32267621334447757689516813434524504482637146599771196145837764987 0.00038973387497293719846837637856134924587037478287505467249082048977 0.0059841559917983574313859654269851736163320677248867729124794063238
30 0.32402895976716407564291938923983062865216968322157556209250382756 0.00096301254771356154928287851602423457992784244098854596163535719719 0.0055918613212249095553284410267717011237058543962553066882168674648


==> entropy_rho16.dat <==
m s error bound
3 0.36620409627171349733851126271274375939582471588816582171585448148 0.04313814905226298324487475198893736532358287510757880558498601112 0.22388656703205337749101924158838102080275182415292281008988510242
4 0.30698684014575032124407352653254687800598827562188567098349666908 0.016079107073700192849562984191259516066253565158701345147371801278 0.12593619395553002483869832339346432420154790108601908067556037011
5 0.32188758248683447556382506276623563220056179251713622355769251071 0.001178364732616038529811447957570761871680048263450792573175959652 0.080599164131539215896766926971817167488990656695052211632358636873
6 0.33501751291686405723385392993625239743822729133859981146880985429 0.011951565697413543140217419212446003365985450558012795337941383926 0.055971641758013344372754810397095255200687956038230702522471275606
7 0.31851044533988523499319241910799257173422429787346417737702021991 0.0045555018795652791004440916158138223380175429071228387538482504551 0.041122022516091436682023942332559779331117681987271536547121753507
8 0.32192976188785547986788282350723053204414295327125288237480035487 0.0011361853315950342257536872165758620280988875093341337560681154874 0.031484048488882506209674580848366081050386975271504770168890092528
9 0.32852238958949406294577308835569877479881910740236328773772772962 0.0054564423700435488521365776318923807265772666217762716068592592546 0.024876285225783708610113249065375668978083536016991423343320566936
10 0.32101526933544376749576818655574956630943692988549415261981040064 0.002050677884006746597868324168056827762804910895092863511058069719 0.020149791032884803974191731742954291872247664173763052908089659218
11 0.32229045343182709716533445952452883050631021037254213317751588651 0.00077549378762341692830205119927756356593163040804488295335258385243 0.016652719861888267747265894002441563530783193532035580915776577866
12 0.32616796229722425916133035706512297419367959158582280170506861327 0.0031020150777737450676938463413165801214377508052357855742001429139 0.013992910439503336093188702599273813800171989009557675630617818902
13 0.321917773032964122635887631653787441607966839777429835712463165 0.0011481741864863914577488790700189524642750010031571804184053053608 0.01192295327389633371253948623843449223209920957027399580360334865
14 0.32252431491355394595918342983892460670475234550900009523784656969 0.00054163230589656813445308088488178736748949527158692089302190066931 0.010280505629022859170505985583139944832779420496817884136780438377
15 0.32506159517747527124243496641328639489700361042371367658962504208 0.0019956479580247571487984556894800008247617696431266604587565717214 0.008955462681282135099640769663535240832110072966116912403595404097
16 0.32233667068947261697130356290780784350223289406960597056063445477 0.00072927652997789712233294781599855057000894671098104557023401559285 0.0078710121222206265524186452120915202625967438178761925422225231321
17 0.32267084530919172320692345489588959582753890511002779091827040332 0.00039510191025879088671305582791679824470293567055922521259806703727 0.0069722460321400705793050974889115196789784305099526134630068024977
18 0.32445586152622342237669196754603512281874488051924293948713039403 0.0013899143067729082830554568222287287465030397386559233562619236686 0.006219071306445927152528312266343917244520884004247855835830141734
19 0.32256326203563484006704259120767865315414548711436254927916813004 0.00050268518381567402659391951612774091809635366622446685170034031821 0.0055816595658960675828785960506798592443899346741725908332658335785
20 0.32276643080820752529731820493859206991416152066535321608440858757 0.00029951641124298879631830578521432415808032011523380004645988279113 0.0050374477582212009935479329357385729680619160434407632270224148046
21 0.32408894021761167216165714899859208325029930527484144807020587731 0.0010229929981611580680206382747856891780574644942544319393374069491 0.004569113612899048520224882481395531036790853554141281838569083723
22 0.32269906670615402522086853628827132612922543911338015016622629851 0.00036688051329648887276797443553506794301640166720686596464217185111 0.0041631799654720669368164735006103908826957983830088952289441444666
23 0.32283162340968562992213106591112242974339423064513397978468280898 0.00023432380976488417150544481268396432884761013545303634618566137876 0.0038090342217173542484294388928079946828445489931499154835708240488
24 0.32385009884655439242419505778235751624204414164059188654022000994 0.0007841516271038783305585470585511221698023008600048704093515395837 0.0034982276098758340232971756498184534500429972523894189076544547254
25 0.32278666296928681637366147749460913526730151338472893114896705252 0.00027928425016369771997503322919725880494032739585808498190141783628 0.0032239665652615686358706770788726866995596262678020884652943454749
26 0.3228778642161912497204215425914397636419171554990958440150214224 0.00018808300325926437321496813236663043032468528149117211584704795952 0.0029807383184740834281348715596086230580248023925684989509008371625
27 0.32368602827471900691671898446012056681978100880048789731635725762 0.00062008105526849282308247373631417274753916801990088118548878725805 0.0027640316917537454011236943405972965531203928907768248159245074373
28 0.32284636833927986459865175776950718166861634872183839885374296278 0.00021957888017064949498475295429921240362549205874861727712550758164 0.0025701264072557147926264963957849862081948551242044710341951095942
29 0.32291176622314273563854476881530264485040681286637387487618033177 0.00015418099630777845509174190850374922183502791421314125468813859454 0.0023959323463596675355757112655118064057369398541929908333043590034
30 0.32356850709501492463552072045219863558156690325218206871756995951 0.00050255987556441054188420972839224150932506247159505258670148914699 0.0022388656703205337749101924158838102080275182415292281008988510242


==> entropy_rho4.dat <==
m s error bound
3 0.36662916992156412237631999740370076683179074346249230970745966073 0.043563222702113608282683486679894372759548902681905293576591190372 0.29094648005014089309938421380613883911631854724744438183624543124
4 0.30845911771362233577750217897981241588306898175403529466910949109 0.014606829505828178316134331743993978189172859026551721461758979267 0.16365739502820425236840362026595309700292918282668746478288805507
5 0.3219097290084020978837719623457617842471798309890657753539941286 0.0011562182110484162098645483780446098250620097915212407768743417579 0.10474073281805072151577831697020998208187467700907997746104835525
6 0.33509071938501611628277463787372699470904568661352001309764559951 0.012024772165565602189138127149920600636803845832932996966777129145 0.072736620012535223274846053451534709779079636811861095459061357809
7 0.3187220785670828997620068305139489703590570057270389127267783997 0.0043438686523676143316296802098574237131848350535481034040900706624 0.053439149396964653834580773964392848000956467861775498704616507778
8 0.32193995771131538961406282952703369323171387115514665644749141336 0.0011259895081351244795736811967727008405279696254403596833770570049 0.040914348757051063092100905066488274250732295706671866195722013768
9 0.32855178168249056166772502441117490886828655245106555774420420137 0.0054858344630400475740885136873685147960447116704785416133357310043 0.032327386672237877011042690422904315457368727471938264648471714582
10 0.32108489570502313676568816530776692788761233140694854888830214648 0.0019810515144273773279483454160394661846295093736384672425663238824 0.026185183204512680378944579242552495520468669252269994365262088811
11 0.32229748989611244900859945632871477562290659892678909849765917833 0.00076845732333806508503705439509161844933524185379791763320929203201 0.021640647276456760643755850613679748364023693596917350715092635381
12 0.32618383701077748879036147971665843898545750582881999233220551683 0.003117889791326974696724968992852044913215665048232976201337046472 0.018184155003133805818711513362883677444769909202965273864765339452
13 0.32195040691214287581697604045361175508063645669959817994786089092 0.0011155403073076382766604702701946389916053840809888361830075794361 0.015494191245273775372156555764823961846431165238029582464652123557
14 0.32252957899112007647408186866474449732687334305952462019218575341 0.00053636822833043761955464205906189674536849772106239593868271694953 0.013359787349241163458645193491098212000239116965443874676154126945
15 0.32507155376851626540600083786121818831919680855401683346337075752 0.0020056065490657513123643271374117942469549677734298173325022871629 0.011637859202005635723975368552245553564652741889897775273449817249
16 0.32235517275119920178022675396488009376061721653986045563529466097 0.00071077446825131231340975675892630031162462424072656049557380938722 0.010228587189262765773025226266622068562683073926667966548930503442
17 0.32267493172234638155545102328338648032870383531937120120126727113 0.00039101549710413253818548744041991374353800546121581492960119923471 0.0090606170257829343871780551012292372043144184263910015104713110074
18 0.32446269993996094053386925715424066125164355633436387713871683701 0.0013967527205104264402327464304342671794017155537768610078483666508 0.0080818466680594692527606726057260788643421818679845661621179286454
19 0.32257505242457799033149181237005380602774899201712910996780255393 0.00049089479487252376214469835375258804449284876345790616306591643287 0.0072535133530506039830871410644189738283846729230664804335906063189
20 0.32276968797185495445898954238748156962849780104930280536891316458 0.00029625924759555963464696833632482444374403973128421076195530578094 0.0065462958011281700947361448106381238801171673130674985913155222028
21 0.32409392974650477987880038272468000840451103895091180696038472195 0.0010279825270542657851638720008736143322691981703247908295162515855 0.0059376832663294059816200859960436497778840519846417220782907230865
22 0.32270719211613929075487434787376152422258900676708775465821293223 0.000358755103311223338762162850044869849652834013499261472655538134 0.0054101618191141901609389626534199370910059233992293376787731588453
23 0.32283427570925888004939230382833989003932413348684648272252226024 0.00023167151019163404424420689546650403291770729374053340834621011885 0.0049499401142746087672863098757188082269316955108260858913538920248
24 0.32385390163022655859665667192240760662506544366237738036947663598 0.00078795441077604450302016119860121255282360288179036423860816562233 0.0045460387507834514546778783407209193611924773007413184661913348631
25 0.32279258401964328508282308318008943821256728848948221496128015454 0.0002733631998072290108134275437169558596745522911048011695883158228 0.0041896293127220288606311326788083992832749870803631990984419342098
26 0.32288006299620644832180440889791037225060353404094681983658354263 0.00018588422324406577183210182589602182163830673964019629428492773262 0.0038735478113184438430391389412059904616077913095073956161630308892
27 0.32368902351153403537458246775942370946605217795665085246961101336 0.00062307629208352128094595703561731539381033717606383633874254300194 0.0035919318524708752234491878247671461619298586079931405164968571758
28 0.32285086647354242889444494445297191384263954687524777063765123228 0.00021508074590808519919156627083448022960229390533924549321723807717 0.0033399468373102908646612983727745530000597792413609686690385317361
29 0.32291361698074655565432651880896930546170223041750642617236359185 0.000152330238703958439309991914837088610539610363080589958504878513 0.0031135770754474055147377620978064798478559654283317472491393684674
30 0.32357092775254671484211844007725363779663836064672461895022145882 0.00050498053309620074848192935344724372439651986613760281935298845521 0.0029094648005014089309938421380613883911631854724744438183624543124

